An Optical Study of Two VY Sculptoris-Type Cataclysmic Binary Stars: V704 And and RX J2338+431

We report observations of the known cataclysmic variable star (CV) V704 And, and also confirm that the optical counterpart of the ROSAT Galactic Plane Survey source RX J2338+431 is a heretofore-neglected CV. Photometric and spectroscopic observations from MDM Observatory show both systems to be novalike variables that exhibit dips of 4-5 magnitudes from their mean brightnesses, establishing them as members of the VY~Scl subclass. From high-state emission-line radial velocities, we determine orbital periods of 0.151424(3) d (3.63 hr) for V704 And and 0.130400(1) d (3.13 hr) for RX J2338+431. In V704 And, we find that the H-alpha emission-line measures cluster into distinct regions on a plot of equivalent width versus full width at half-maximum, which evidently correspond to high, intermediate, and low photometric states. This allows us to assign spectra to photometric states when contemporaneous photometry is not available, an apparently novel method that may be useful in studies of other novalikes. Our low-state spectra of RX J2338+431 show features of an M-type secondary star, from which we estimate a distance of 890 +- 200 pc, in good agreement with the Gaia DR2 parallax.

==> Table3.txt <==
Title: AN OPTICAL STUDY OF TWO VY SCULPTORIS-TYPE CATACLYSMIC BINARY STARS: V704 AND AND RX J2338+431
Authors: K. E. Weil, J. R. Thorstensen, and F. Haberl
Table: V704 And Radial Velocities
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.5  d       Time   Barycentric julian date of mid-integration minus 2,400,000.
  13- 16 I4     km/s    Rvel   Barycentric radial velocity of H-alpha.
  18- 19 I2     km/s  e_Rvel   Counting-statistics uncertainty in velocity
  21- 21 A1     ---     State  Object state (High, Medium, or Low)
--------------------------------------------------------------------------------
52084.97272   12  3 H 
52085.93072  -14  4 H 
52086.84160   73  6 H 
52086.98019   28  3 H 
52087.89795   35  3 H 
52087.98223  -80  4 H 
52088.96233  -10  3 H 
52089.82709  -59  3 H 
52089.98257 -111  4 H 
52090.97167  -10  5 H 
52091.79869    7  6 H 
52091.98790  -65  3 H 
52233.68986   18  3 H 
52233.69555   44  4 H 
52233.70112   21  5 H 
52233.70448   55  5 H 
52233.70970   47  5 H 
52234.57993  -58  5 H 
52234.58329  -46  5 H 
52234.72685  -41  5 H 
52234.73242  -44  5 H 
52234.83395  -12  5 H 
52234.83732   -7  8 H 
52235.58315   -1  3 H 
52235.58860   26  3 H 
52235.72065   27  5 H 
52235.72592   50  5 H 
52235.82590  -21  7 H 
52235.83405   -4  5 H 
52237.55727   39  5 H 
52237.56063   57  5 H 
52237.67788  -30  5 H 
52237.68124  -18  4 H 
52237.72856   58  4 H 
52237.73192   65  5 H 
52237.78420  -47 10 H 
52237.78757  -89  7 H 
52261.58484   20  5 H 
52261.59644   69  4 H 
52261.60356   83  5 H 
52264.59013  -42  7 H 
52264.59788  -22  8 H 
52264.60499  -37  7 H 
52264.61211  -36  7 H 
52264.61923  -62  7 H 
52268.60190  -56  7 H 
52268.60902  -62  8 H 
52268.61613  -44  8 H 
52268.62329  -50  8 H 
52270.59126   -9  5 H 
52270.59838  -26  7 H 
52270.60550  -51  6 H 
52293.59437  -43  3 H 
52293.59841  -42  4 H 
52294.57697   18  3 H 
52295.61456  -43  5 H 
52437.96827  -31  5 H 
52441.97074  -46  5 H 
52573.73859   -5  4 H 
52576.87453  -93  6 H 
52578.88183  -24  7 H 
52579.77452  -41  8 H 
52924.94937   38  4 H 
52924.96457   95  3 H 
54641.97443  -49  3 M 
54645.98238  -63  3 M 
54647.97673  -43  5 M 
54837.57529  -68  8 H 
55071.63905  -48  6 M 
55071.64799  -34  5 M 
55071.65693  -52  6 M 
55071.73998  -22  7 M 
55071.74754  -31  6 M 
55071.75509  -31  7 M 
55071.76264  -32  7 M 
55071.77019  -60  5 M 
55071.77775  -65  7 M 
55071.78531  -65  7 M 
55071.79285  -86  5 M 
55071.80041  -60  7 M 
55071.80796  -62  7 M 
55071.81552  -82  8 M 
55071.82308  -53  8 M 
55071.83273  -16  6 M 
55071.84029  -19  5 M 
55071.84785   18  5 M 
55071.85539  -19  5 M 
55071.86295    2  5 M 
55071.87050   12  5 M 
55071.87806    8  4 M 
55071.89919    9  5 M 
55128.76506   26  4 H 
55128.76997   39  3 H 
55128.77450   41  4 H 
55366.97360   36 16 L 
55735.96641  -74  5 H 
55735.96939  -84  5 H 
55735.97238 -110  5 H 
55736.97437   16  6 H 
55736.97736   17  5 H 
55737.98154  -30  6 H 
55738.97251   -1  5 H 
55738.97550   10  4 H 
55739.96574  -75  3 H 
55739.96873  -76  3 H 
55739.97170  -72  4 H 
56176.87336  -18  5 H 
56176.88045  -24  5 H 
56176.88754  -35  5 H 
56176.89508  -34  6 H 
56176.90229  -36  6 H 
56176.90937  -29  7 H 
56298.58737   16  6 H 
56298.59168   -1  6 H 
56598.86761  -18  9 L 
56598.87629   -3 13 L 
56602.79916  -23  8 L 
56602.81424  -37 11 L 
56604.67673  -33  4 L 
56604.68749  -34  4 L 
56604.69825  -25  4 L 
56604.70945  -31  5 L 
56604.72021  -35 12 L 
56604.77812  -19  4 L 
56604.78889  -14  6 L 
57405.57959  -58  2 M 
57405.58553  -50  2 M 
57430.59835   -9  3 L 
57430.60567  -14  3 L 
57431.59960   -6  4 L 
57431.60692   -2  4 L 
57553.96851  -14  8 L 
57553.97305   -3 12 L 
57554.85627  -35  8 L 
57554.86360  -26 10 L 
57554.87091  -37  9 L 
57554.87824  -25  7 L 
57554.88556  -28  6 L 
57554.89288  -10  6 L 
57554.90020   -8  7 L 
57554.90752   21  7 L 
57554.91484   18  7 L 
57554.92216   19  6 L 
57554.92948   27  5 L 
57554.93680   24  5 L 
57554.94412   28  4 L 
57554.95144   27  4 L 
57554.95876    5  4 L 
57554.96613   12  5 L 
57555.86223   16  5 L 
57555.87094   29  4 L 
57555.87965   18  4 L 
57555.88837    6  3 L 
57555.89709    9  3 L 
57555.90580   -2  3 L 
57555.91451  -11  3 L 
57555.92322  -26  3 L 
57555.93193  -37  3 L 
57555.94064  -34  3 L 
57555.94934  -35  3 L 
57555.95805  -28  3 L 
57555.96686  -16  4 L 


==> Table4.txt <==
Title: AN OPTICAL STUDY OF TWO VY SCULPTORIS-TYPE CATACLYSMIC BINARY STARS: V704 AND AND RX J2338+431
Authors: K. E. Weil, J. R. Thorstensen, and F. Haberl
Table: RX J2338+431 Radial Velocities
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.5  d       Time   Barycentric julian date of mid-integration minus 2,400,000.
  13- 16 I4     km/s    Rvel   Barycentric radial velocity of H-alpha.
  18- 20 I3     km/s  e_Rvel   Counting-statistics uncertainty in velocity
  22- 22 A1     ---     State  Object state (High, Medium, or Low)
--------------------------------------------------------------------------------
51470.77543  -60  12 H 
51470.77948  -52  14 H 
51470.78637  -68  13 H 
51470.79042  -77  14 H 
51470.79447 -110  11 H 
51470.86033  -95   7 H 
51470.86439  -76   8 H 
51470.86844  -48   8 H 
51470.95180  -51  27 H 
51470.95585 -162  22 H 
51470.95992  -98  17 H 
51470.96397  -90  14 H 
51471.60368  -57  11 H 
51471.60983  -59  11 H 
51471.61596  -73  12 H 
51471.62209  -74  12 H 
51471.62823  -53  10 H 
51471.63748  -50   8 H 
51471.64361  -49   8 H 
51471.64974  -66   8 H 
51471.65588  -86   8 H 
51471.66201  -89   8 H 
51471.72617   42   4 H 
51471.73230   43   5 H 
51471.73844  -26   6 H 
51471.79097  -92  24 H 
51471.79712  -94  12 H 
51471.87095  -11  19 H 
51471.87708   -3  23 H 
51471.88321   28  25 H 
51471.88935  -34  26 H 
51471.89548  -27  29 H 
51471.90428   37  32 H 
51471.91042  -21  29 H 
51471.91656  -63  45 H 
51471.92269  -50  22 H 
51471.93357  -87  19 H 
51471.94111  -99  14 H 
51472.86455  -72  19 H 
51473.60402 -104  11 H 
51473.61015  -84  10 H 
51473.61629  -95  11 H 
51473.62242  -48  10 H 
51473.62856  -29  11 H 
51473.70343 -108  17 H 
51473.70956 -125  16 H 
51473.71570 -131  14 H 
51473.82127 -103  26 H 
51473.82741  -93  26 H 
51552.64055  -27  15 L 
51552.65155  -49  17 L 
51552.66254 -112  12 L 
51552.67688 -111  19 L 
51552.71272  -71  21 L 
51552.72372  -71  22 L 
51552.73471   -6  32 L 
51553.60416  -17  17 L 
51553.61515  -69  15 L 
51553.62615  -71  16 L 
51553.64006 -100  19 L 
51553.65105  -68  12 L 
51553.66205  -29  11 L 
51553.67641  -31  17 L 
51553.68741  -46  20 L 
51553.69840   14  26 L 
51553.71337   -7  25 L 
51553.72436   59  23 L 
51553.73535   27  24 L 
51838.62748 -102  -6 H 
51838.63362  -85  -6 H 
51838.63975  -91  -6 H 
51838.64589  -93  -6 H 
51838.65201  -94  -7 H 
51838.66023  -82 -11 H 
51843.71629   -9   5 H 
51843.72243  -27   5 H 
51843.72856  -46   6 H 
51843.73470  -68   6 H 
51843.74082 -103   7 H 
51843.75407 -136  10 H 
51843.76020 -127   7 H 
51843.76634 -126   8 H 
51843.77246 -122  10 H 
51843.77821 -114  15 H 
51843.79444 -100   9 H 
51843.80260  -39   8 H 
51843.80971  -30   6 H 
51843.81655   -9   5 H 
51843.82268   29   4 H 
51843.83164  124   6 H 
51843.83777  108   7 H 
51843.84391  164   8 H 
51843.85004  104   9 H 
51843.85639   96  11 H 
51843.86496    2  14 H 
51843.87109   19  14 H 
51843.87723  -11  15 H 
51843.88336    3  20 H 
51843.88948  -34  13 H 
52084.96113  -71   6 H 
52085.93662  -33   7 H 
52086.84940  -12  14 H 
52086.97467  -80   5 H 
52087.90216 -176   8 H 
52087.97679   47   6 H 
52088.95821   28   6 H 
52089.83404  -80   7 H 
52090.97773  -49   8 H 
52091.80583  -40  14 H 
52091.98174   89   6 H 
52092.91999  -22   8 H 
52092.92614   27  14 H 
52092.93227   67  13 H 
52092.93842   73  10 H 
52092.94456   71  11 H 
52092.95287   55   9 H 
52092.95902   39   8 H 
52092.96515   37  10 H 
52233.73151  -27   6 H 
52233.73766  -17   5 H 
52233.74380   11   7 H 
52234.59166   39   5 H 
52234.59781   53   5 H 
52234.71453   16   4 H 
52234.72066   31   5 H 
52234.81989 -139   9 H 
52234.82604 -139  12 H 
52235.56334  -36   9 H 
52235.56948  -37   8 H 
52235.57563  -48  10 H 
52235.70735   72   9 H 
52235.71539   58   7 H 
52235.81040  -44  11 H 
52235.81876  -49  12 H 
52237.56887 -131   7 H 
52237.57501 -103   7 H 
52237.66404  -66   7 H 
52237.67019  -60   6 H 
52237.71705 -159   7 H 
52237.72320  -84   6 H 
52237.77225   55  28 H 
52237.77840   17  39 H 
52237.86203 -115   6 H 
52269.60634 -166  31 H 
52269.61932 -169  12 H 
52269.62644 -162  11 H 
52293.58030    7   7 H 
52293.58641   42   8 H 
52294.58334  -30  12 H 
52295.60787 -116   5 H 
52573.73071 -101   7 H 
52573.73478  -90   6 H 
52576.86914   29   6 H 
52578.87547 -173   8 H 

